FedAutoMRI: Federated Neural Architecture Search for MR Image Reconstruction

Centralized training methods have shown promising results in MR image reconstruction, but privacy concerns arise when gathering data from multiple institutions. Federated learning, a distributed collaborative training scheme, can utilize multi-center data without the need to transfer data between institutions. However, existing federated learning MR image reconstruction methods rely on manually designed models which have extensive parameters and suffer from performance degradation when facing heterogeneous data distributions. To this end, this paper proposes a novel FederAted neUral archiTecture search approach fOr MR Image reconstruction (FedAutoMRI). The proposed method utilizes differentiable architecture search to automatically find the optimal network architecture. In addition, an exponential moving average method is introduced to improve the robustness of the client model to address the data heterogeneity issue. To the best of our knowledge, this is the first work to use federated neural architecture search for MR image reconstruction. Experimental results demonstrate that our proposed FedAutoMRI can achieve promising performances while utilizing a lightweight model with only a small number of model parameters compared to the classical federated learning methods.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> ref.txt <==



% 1
@book{liang2000principles,
  title={Principles of magnetic resonance imaging},
  author={Liang, Zhi-Pei and Lauterbur, Paul C},
  year={2000},
  publisher={SPIE Optical Engineering Press Bellingham}
}

% 2
@article{wang2021deep,
  title={Deep learning for fast MR imaging: a review for learning reconstruction from incomplete k-space data},
  author={Wang, Shanshan and Xiao, Taohui and Liu, Qiegen and Zheng, Hairong},
  journal={Biomedical Signal Processing and Control},
  volume={68},
  pages={102579},
  year={2021},
  publisher={Elsevier}
}

%3 
@inproceedings{wang2016accelerating,
  title={Accelerating magnetic resonance imaging via deep learning},
  author={Wang, Shanshan and Su, Zhenghang and Ying, Leslie and Peng, Xi and Zhu, Shun and Liang, Feng and Feng, Dagan and Liang, Dong},
  booktitle={2016 IEEE 13th international symposium on biomedical imaging (ISBI)},
  pages={514--517},
  year={2016},
  organization={IEEE}
}

%4
@article{hammernik2018learning,
  title={Learning a variational network for reconstruction of accelerated MRI data},
  author={Hammernik, Kerstin and Klatzer, Teresa and Kobler, Erich and Recht, Michael P and Sodickson, Daniel K and Pock, Thomas and Knoll, Florian},
  journal={Magnetic resonance in medicine},
  volume={79},
  number={6},
  pages={3055--3071},
  year={2018},
  publisher={Wiley Online Library}
}

%5
@inproceedings{schlemper2017deep,
  title={A deep cascade of convolutional neural networks for MR image reconstruction},
  author={Schlemper, Jo and Caballero, Jose and Hajnal, Joseph V and Price, Anthony and Rueckert, Daniel},
  booktitle={Information Processing in Medical Imaging: 25th International Conference, IPMI 2017, Boone, NC, USA, June 25-30, 2017, Proceedings 25},
  pages={647--658},
  year={2017},
  organization={Springer}
}

%6
@article{mardani2018deep,
  title={Deep generative adversarial neural networks for compressive sensing MRI},
  author={Mardani, Morteza and Gong, Enhao and Cheng, Joseph Y and Vasanawala, Shreyas S and Zaharchuk, Greg and Xing, Lei and Pauly, John M},
  journal={IEEE transactions on medical imaging},
  volume={38},
  number={1},
  pages={167--179},
  year={2018},
  publisher={IEEE}
}

%7
@article{yang2018admm,
  title={ADMM-CSNet: A deep learning approach for image compressive sensing},
  author={Yang, Yan and Sun, Jian and Li, Huibin and Xu, Zongben},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={42},
  number={3},
  pages={521--538},
  year={2018},
  publisher={IEEE}
}

%8
@article{quan2018compressed,
  title={Compressed sensing MRI reconstruction using a generative adversarial network with a cyclic loss},
  author={Quan, Tran Minh and Nguyen-Duc, Thanh and Jeong, Won-Ki},
  journal={IEEE transactions on medical imaging},
  volume={37},
  number={6},
  pages={1488--1497},
  year={2018},
  publisher={IEEE}
}

%9
@article{aggarwal2018modl,
  title={MoDL: Model-based deep learning architecture for inverse problems},
  author={Aggarwal, Hemant K and Mani, Merry P and Jacob, Mathews},
  journal={IEEE transactions on medical imaging},
  volume={38},
  number={2},
  pages={394--405},
  year={2018},
  publisher={IEEE}
}

%10
@article{lee2018deep,
  title={Deep residual learning for accelerated MRI using magnitude and phase networks},
  author={Lee, Dongwook and Yoo, Jaejun and Tak, Sungho and Ye, Jong Chul},
  journal={IEEE Transactions on Biomedical Engineering},
  volume={65},
  number={9},
  pages={1985--1995},
  year={2018},
  publisher={IEEE}
}

%11
@article{zhu2018image,
  title={Image reconstruction by domain-transform manifold learning},
  author={Zhu, Bo and Liu, Jeremiah Z and Cauley, Stephen F and Rosen, Bruce R and Rosen, Matthew S},
  journal={Nature},
  volume={555},
  number={7697},
  pages={487--492},
  year={2018},
  publisher={Nature Publishing Group UK London}
}

%12
@article{kaissis2021end,
  title={End-to-end privacy preserving deep learning on multi-institutional medical imaging},
  author={Kaissis, Georgios and Ziller, Alexander and Passerat-Palmbach, Jonathan and Ryffel, Th{\'e}o and Usynin, Dmitrii and Trask, Andrew and Lima Jr, Ion{\'e}sio and Mancuso, Jason and Jungmann, Friederike and Steinborn, Marc-Matthias and others},
  journal={Nature Machine Intelligence},
  volume={3},
  number={6},
  pages={473--484},
  year={2021},
  publisher={Nature Publishing Group UK London}
}

%13
@article{li2020federated,
  title={Federated learning: Challenges, methods, and future directions},
  author={Li, Tian and Sahu, Anit Kumar and Talwalkar, Ameet and Smith, Virginia},
  journal={IEEE signal processing magazine},
  volume={37},
  number={3},
  pages={50--60},
  year={2020},
  publisher={IEEE}
}

%14
@article{zhang2021survey,
  title={A survey on federated learning},
  author={Zhang, Chen and Xie, Yu and Bai, Hang and Yu, Bin and Li, Weihong and Gao, Yuan},
  journal={Knowledge-Based Systems},
  volume={216},
  pages={106775},
  year={2021},
  publisher={Elsevier}
}

%15 FedAvg
@inproceedings{mcmahan2017communication,
  title={Communication-efficient learning of deep networks from decentralized data},
  author={McMahan, Brendan and Moore, Eider and Ramage, Daniel and Hampson, Seth and y Arcas, Blaise Aguera},
  booktitle={Artificial intelligence and statistics},
  pages={1273--1282},
  year={2017},
  organization={PMLR}
}

%16 FedProx 
@article{li2020bfederated,
  title={Federated optimization in heterogeneous networks},
  author={Li, Tian and Sahu, Anit Kumar and Zaheer, Manzil and Sanjabi, Maziar and Talwalkar, Ameet and Smith, Virginia},
  journal={Proceedings of Machine learning and systems},
  volume={2},
  pages={429--450},
  year={2020}
}

%17 FedBN
@article{li2021fedbn,
  title={Fedbn: Federated learning on non-iid features via local batch normalization},
  author={Li, Xiaoxiao and Jiang, Meirui and Zhang, Xiaofei and Kamp, Michael and Dou, Qi},
  journal={arXiv preprint arXiv:2102.07623},
  year={2021}
}

%18 MOON
@inproceedings{li2021model,
  title={Model-contrastive federated learning},
  author={Li, Qinbin and He, Bingsheng and Song, Dawn},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={10713--10722},
  year={2021}
}

%19 FedMA
@article{wang2020federated,
  title={Federated learning with matched averaging},
  author={Wang, Hongyi and Yurochkin, Mikhail and Sun, Yuekai and Papailiopoulos, Dimitris and Khazaeni, Yasaman},
  journal={arXiv preprint arXiv:2002.06440},
  year={2020}
}

%20 FL-MRCM
@inproceedings{guo2021multi,
  title={Multi-institutional collaborations for improving deep learning-based magnetic resonance image reconstruction using federated learning},
  author={Guo, Pengfei and Wang, Puyang and Zhou, Jinyuan and Jiang, Shanshan and Patel, Vishal M},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={2423--2432},
  year={2021}
}

%21 FedMRI
@article{feng2022specificity,
  title={Specificity-preserving federated learning for MR image reconstruction},
  author={Feng, Chun-Mei and Yan, Yunlu and Wang, Shanshan and Xu, Yong and Shao, Ling and Fu, Huazhu},
  journal={IEEE Transactions on Medical Imaging},
  year={2022},
  publisher={IEEE}
}

%22
@article{elmas2022federated,
  title={Federated learning of generative image priors for MRI reconstruction},
  author={Elmas, Gokberk and Dar, Salman UH and Korkmaz, Yilmaz and Ceyani, Emir and Susam, Burak and Ozbey, Muzaffer and Avestimehr, Salman and {\c{C}}ukur, Tolga},
  journal={IEEE Transactions on Medical Imaging},
  year={2022},
  publisher={IEEE}
}

%23
@article{gong2022federated,
  title={Federated Learning with Privacy-Preserving Ensemble Attention Distillation},
  author={Gong, Xuan and Song, Liangchen and Vedula, Rishi and Sharma, Abhishek and Zheng, Meng and Planche, Benjamin and Innanje, Arun and Chen, Terrence and Yuan, Junsong and Doermann, David and others},
  journal={IEEE Transactions on Medical Imaging},
  year={2022},
  publisher={IEEE}
}

%24
@inproceedings{feng2023learning,
  title={Learning Federated Visual Prompt in Null Space for MRI Reconstruction},
  author={Feng, Chun-Mei and Li, Bangjun and Xu, Xinxing and Liu, Yong and Fu, Huazhu and Zuo, Wangmeng},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={8064--8073},
  year={2023}
}

%25
@article{elsken2019neural,
  title={Neural architecture search: A survey},
  author={Elsken, Thomas and Metzen, Jan Hendrik and Hutter, Frank},
  journal={The Journal of Machine Learning Research},
  volume={20},
  number={1},
  pages={1997--2017},
  year={2019},
  publisher={JMLR. org}
}

%26 evolutionary
@article{elsken2018efficient,
  title={Efficient multi-objective neural architecture search via lamarckian evolution},
  author={Elsken, Thomas and Metzen, Jan Hendrik and Hutter, Frank},
  journal={arXiv preprint arXiv:1804.09081},
  year={2018}
}

%27
@inproceedings{yang2020cars,
  title={Cars: Continuous evolution for efficient neural architecture search},
  author={Yang, Zhaohui and Wang, Yunhe and Chen, Xinghao and Shi, Boxin and Xu, Chao and Xu, Chunjing and Tian, Qi and Xu, Chang},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={1829--1838},
  year={2020}
}

% 28
@article{sun2020automatically,
  title={Automatically designing CNN architectures using the genetic algorithm for image classification},
  author={Sun, Yanan and Xue, Bing and Zhang, Mengjie and Yen, Gary G and Lv, Jiancheng},
  journal={IEEE transactions on cybernetics},
  volume={50},
  number={9},
  pages={3840--3854},
  year={2020},
  publisher={IEEE}
}

%29 reinforcement 
@inproceedings{bello2017neural,
  title={Neural optimizer search with reinforcement learning},
  author={Bello, Irwan and Zoph, Barret and Vasudevan, Vijay and Le, Quoc V},
  booktitle={International Conference on Machine Learning},
  pages={459--468},
  year={2017},
  organization={PMLR}
}

%30
@inproceedings{pham2018efficient,
  title={Efficient neural architecture search via parameters sharing},
  author={Pham, Hieu and Guan, Melody and Zoph, Barret and Le, Quoc and Dean, Jeff},
  booktitle={International conference on machine learning},
  pages={4095--4104},
  year={2018},
  organization={PMLR}
}

%31 gradient
@article{liu2018darts,
  title={Darts: Differentiable architecture search},
  author={Liu, Hanxiao and Simonyan, Karen and Yang, Yiming},
  journal={arXiv preprint arXiv:1806.09055},
  year={2018}
}

%32
@inproceedings{he2020milenas,
  title={Milenas: Efficient neural architecture search via mixed-level reformulation},
  author={He, Chaoyang and Ye, Haishan and Shen, Li and Zhang, Tong},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={11993--12002},
  year={2020}
}

%33 mri
@inproceedings{hu2022autogan,
  title={AutoGAN-Synthesizer: Neural Architecture Search for Cross-Modality MRI Synthesis},
  author={Hu, Xiaobin and Shen, Ruolin and Luo, Donghao and Tai, Ying and Wang, Chengjie and Menze, Bjoern H},
  booktitle={Medical Image Computing and Computer Assisted Intervention--MICCAI 2022: 25th International Conference, Singapore, September 18--22, 2022, Proceedings, Part VI},
  pages={397--409},
  year={2022},
  organization={Springer}
}

%34
@article{eslahi2022ernas,
  title={ERNAS: An Evolutionary Neural Architecture Search for Magnetic Resonance Image Reconstructions},
  author={Eslahi, Samira Vafay and Tao, Jian and Ji, Jim},
  journal={arXiv preprint arXiv:2206.07280},
  year={2022}
}

%35
@article{yan2020neural,
  title={Neural architecture search for compressed sensing magnetic resonance image reconstruction},
  author={Yan, Jiangpeng and Chen, Shou and Zhang, Yongbing and Li, Xiu},
  journal={Computerized Medical Imaging and Graphics},
  volume={85},
  pages={101784},
  year={2020},
  publisher={Elsevier}
}

%36
@inproceedings{huang2020enhanced,
  title={Enhanced MRI reconstruction network using neural architecture search},
  author={Huang, Qiaoying and Yang, Dong and Xian, Yikun and Wu, Pengxiang and Yi, Jingru and Qu, Hui and Metaxas, Dimitris},
  booktitle={Machine Learning in Medical Imaging: 11th International Workshop, MLMI 2020, Held in Conjunction with MICCAI 2020, Lima, Peru, October 4, 2020, Proceedings 11},
  pages={634--643},
  year={2020},
  organization={Springer}
}

%37
@article{he2020towards,
  title={Towards non-iid and invisible data with fednas: federated deep learning via neural architecture search},
  author={He, Chaoyang and Annavaram, Murali and Avestimehr, Salman},
  journal={arXiv preprint arXiv:2004.08546},
  year={2020}
}

%38
@article{knoll2020fastmri,
  title={fastMRI: A publicly available raw k-space and DICOM dataset of knee images for accelerated MR image reconstruction using machine learning},
  author={Knoll, Florian and Zbontar, Jure and Sriram, Anuroop and Muckley, Matthew J and Bruno, Mary and Defazio, Aaron and Parente, Marc and Geras, Krzysztof J and Katsnelson, Joe and Chandarana, Hersh and others},
  journal={Radiology: Artificial Intelligence},
  volume={2},
  number={1},
  pages={e190007},
  year={2020},
  publisher={Radiological Society of North America}
}
